Role of Locality and Weight Sharing in Image-Based Tasks: A Sample Complexity Separation between CNNs, LCNs, and FCNs

Vision tasks are characterized by the properties of locality and translation invariance. The superior performance of convolutional neural networks (CNNs) on these tasks is widely attributed to the inductive bias of locality and weight sharing baked into their architecture. Existing attempts to quantify the statistical benefits of these biases in CNNs over locally connected convolutional neural networks (LCNs) and fully connected neural networks (FCNs) fall into one of the following categories: either they disregard the optimizer and only provide uniform convergence upper bounds with no separating lower bounds, or they consider simplistic tasks that do not truly mirror the locality and translation invariance as found in real-world vision tasks. To address these deficiencies, we introduce the Dynamic Signal Distribution (DSD) classification task that models an image as consisting of $k$ patches, each of dimension $d$, and the label is determined by a $d$-sparse signal vector that can freely appear in any one of the $k$ patches. On this task, for any orthogonally equivariant algorithm like gradient descent, we prove that CNNs require $\tilde{O}(k+d)$ samples, whereas LCNs require $\Omega(kd)$ samples, establishing the statistical advantages of weight sharing in translation invariant tasks. Furthermore, LCNs need $\tilde{O}(k(k+d))$ samples, compared to $\Omega(k^2d)$ samples for FCNs, showcasing the benefits of locality in local tasks. Additionally, we develop information theoretic tools for analyzing randomized algorithms, which may be of interest for statistical research.

==> images/wandb_export_2023-11-19T16_50_16.929-05_00.csv <==
Name,test_loss
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_10_repeat_1,0.12548552950223300
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_10_repeat_2,0.24314857969681400
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_10_repeat_3_,0.24314857969681400
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_10_repeat_4,0.23576937715212500
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_10_repeat_5,0.1511570582787200
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_100_repeat_1,0.04585076682269570
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_100_repeat_2,0.04147062351306280
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_100_repeat_3,0.04498201608657840
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_100_repeat_4,0.044909386336803400
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_100_repeat_5,0.04309333811203640
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_250_repeat_1,0.041959687943259900
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_250_repeat_2,0.041750165012975500
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_250_repeat_3,0.04070612912376720
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_250_repeat_4,0.04252618663012980
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_250_repeat_5,0.04161665768673020
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_50_repeat_1,0.059510902315378200
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_50_repeat_2,0.043541570256153700
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_50_repeat_3,0.04770966731011870
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_50_repeat_4,0.04428021733959520
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_50_repeat_5,0.05748414148887000
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_500_repeat_1,0.04024739805608990
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_500_repeat_2,0.040625835147996700
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_500_repeat_3,0.04184710209568340
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_500_repeat_4,0.04081555219988030
singlesample_k_20_d_20_sigma_0.1_model_cnn_nsamp_500_repeat_5,0.04076289584239320
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_10_repeat_1,0.9133227209250130
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_10_repeat_2,0.8569359699885050
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_10_repeat_3,0.8873687187830610
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_10_repeat_4,0.8475043535232540
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_10_repeat_5,0.8585926095644630
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_100_repeat_1,0.4381214499473570
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_100_repeat_2,0.35059035221735600
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_100_repeat_3,0.3898322055737180
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_100_repeat_4,0.4215501288572950
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_100_repeat_5,0.4156897783279420
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_250_repeat_1,0.27203747580448800
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_250_repeat_2,0.26444624066352800
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_250_repeat_3,0.2584372972448670
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_250_repeat_4,0.25364719033241300
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_250_repeat_5,0.26069753170013400
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_50_repeat_1,0.5670953601598740
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_50_repeat_2,0.49871751964092300
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_50_repeat_3,0.5182069996992750
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_50_repeat_4,0.5078410188357040
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_50_repeat_5,0.5416954507430400
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_500_repeat_1,0.2125411942601200
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_500_repeat_2,0.20458493133386000
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_500_repeat_3,0.2253836954633400
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_500_repeat_4,0.22538882195949600
singlesample_k_20_d_20_sigma_0.1_model_fcn_nsamp_500_repeat_5,0.2223596349358560
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_10_repeat_1,0.8737444261709850
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_10_repeat_2,0.8843511641025540
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_10_repeat_3,0.8455932219823200
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_10_repeat_4_,0.8455932219823200
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_10_repeat_5,0.8362212657928470
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_100_repeat_1,0.4100566496451700
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_100_repeat_2,0.37969691852728500
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_100_repeat_3,0.3608504757285120
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_100_repeat_4,0.38660714626312300
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_100_repeat_5,0.3288465638955430
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_250_repeat_1,0.16579562276601800
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_250_repeat_2,0.15942293430368100
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_250_repeat_3,0.1943570305903750
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_250_repeat_4,0.2139012431104980
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_250_repeat_5,0.16052699262897200
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_50_repeat_1,0.4971562494834260
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_50_repeat_2,0.5656575500965120
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_50_repeat_3,0.4951128015915550
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_50_repeat_4,0.5826436499754590
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_50_repeat_5,0.5174001385768250
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_500_repeat_1,0.06791209715108080
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_500_repeat_2,0.07176172249019150
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_500_repeat_3,0.08513833284378050
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_500_repeat_4,0.06944026971856750
singlesample_k_20_d_20_sigma_0.1_model_lcn_nsamp_500_repeat_5,0.07544090983768310
